Measurement of the hard exclusive $\pi^{0}$ muoproduction cross section at COMPASS

A new and detailed measurement of the cross section for hard exclusive neutral-pion muoproduction on the proton was performed in a wide kinematic region, with the photon virtuality $Q^2$ ranging from 1 to 8 (GeV/$c$)$^{\rm\, 2}$ and the Bjorken variable $x_{\rm Bj}$ ranging from 0.02 to 0.45. The data were collected at COMPASS at CERN using 160 GeV/$c$ longitudinally polarised $\mu^+$ and $\mu^-$ beams scattering off a 2.5 m long liquid hydrogen target. From the average of the measured $\mu^+$ and $\mu^-$ cross sections, the virtual-photon--proton cross section is determined as a function of the squared four-momentum transfer between the initial and final state proton in the range 0.08 (GeV/$c$)$^{\rm\, 2}$ $< |t| <$ 0.64 (GeV/$c$)$^{\rm\, 2}$. From its angular distribution, the combined contribution of transversely and longitudinally polarised photons are determined, as well as transverse--transverse and longitudinal--transverse interference contributions. They are studied as functions of four-momentum transfer $|t|$, photon virtuality $Q^2$ and virtual-photon energy $\nu$. The longitudinal--transverse interference contribution is found to be compatible with zero. The significant transverse--transverse interference contribution reveals the existence of a dominant contribution by transversely polarized photons. This provides clear experimental evidence for the chiral-odd GPD $\overline{E}_T$. In addition, the existence of a non-negligible contribution of longitudinally polarized photons is suggested by the $|t|$-dependence of the cross section at $x_{\rm Bj} < $ 0.1 . Altogether, these results provide valuable input for future modelling of GPDs and thus of cross sections for exclusive pseudo-scalar meson production. Furthermore, they can be expected to facilitate the study of next-to-leading order corrections and higher-twist contributions.

==> Authors_list_2024.12.08_PLB_pi0_xsection_arXiv.txt <==
G.~D.~Alexeev, M.~G.~Alexeev, C.~Alice, A.~Amoroso, V.~Andrieux, V.~Anosov, K.~Augsten, W.~Augustyniak, C.~D.~R.~Azevedo, B.~Badelek, J.~Barth, R.~Beck, J.~Beckers, Y.~Bedfer, J.~Bernhard, M.~Bodlak, F.~Bradamante, A.~Bressan, W.-C.~Chang, C.~Chatterjee, M.~Chiosso, S.-U.~Chung, A.~Cicuttin, P.~M.~M.~Correia, M.~L.~Crespo, D.~D'Ago, S.~Dalla~Torre, S.~S.~Dasgupta, S.~Dasgupta, F.~Delcarro, I.~Denisenko, O.~Yu.~Denisov, M.~Dehpour, S.~V.~Donskov, N.~Doshita, Ch.~Dreisbach, W.~D\"unnweber, R.~R.~Dusaev, D.~Ecker, D.~Eremeev, P.~Faccioli, M.~Faessler, M.~Finger, M.~Finger~jr., H.~Fischer, K.~J.~Fl\"othner, W.~Florian, J.~M.~Friedrich, V.~Frolov, L.G.~Garcia Ord\`o\~nez, O.~P.~Gavrichtchouk, S.~Gerassimov, J.~Giarra, D.~Giordano, M. Gorzellik, A.~Grasso, A.~Gridin, M.~Grosse~Perdekamp, B.~Grube, M.~Gr\"uner, A.~Guskov, P.~Haas, D.~von~Harrach, M.~Hoffmann, N.~d'Hose, C.-Y.~Hsieh, S.~Ishimoto, A.~Ivanov, T.~Iwata, V.~Jary, R.~Joosten, P.~J\"org, E.~Kabu\ss, F.~Kaspar, A.~Kerbizi, B.~Ketzer, G.~V.~Khaustov, F.~Klein, J.~H.~Koivuniemi, V.~N.~Kolosov, K.~Kondo~Horikawa, I.~Konorov, A.~Yu.~Korzenev, A.~M.~Kotzinian, O.~M.~Kouznetsov, A.~Koval, Z.~Kral, F.~Kunne, K.~Kurek, R.~P.~Kurjata, K.~Lavickova, S.~Levorato, Y.-S.~Lian, J.~Lichtenstadt, P.-J. Lin, R.~Longo, V.~E.~Lyubovitskij, A.~Maggiora, N.~Makke, G.~K.~Mallot, A.~Maltsev, A.~Martin, J.~Marzec, J.~Matou\v sek, T.~Matsuda, C.~Menezes~Pires, F.~Metzger, W.~Meyer, M.~Mikhasenko, E.~Mitrofanov, D.~Miura, Y.~Miyachi, R.~Molina, A.~Moretti, A.~Nagaytsev, D.~Neyret, M.~Niemiec, J.~Nov\'y, W.-D.~Nowak, G.~Nukazuka, A.~G.~Olshevsky, M.~Ostrick, D.~Panzieri, B.~Parsamyan, S.~Paul, H.~Pekeler, J.-C.~Peng, M.~Pe\v sek, D.~V.~Peshekhonov, M.~Pe\v skov\'a, S.~Platchkov, J.~Pochodzalla, V.~A.~Polyakov, C.~Quintans, G.~Reicherz, C.~Riedl, D.~I.~Ryabchikov, A.~Rychter, A.~Rymbekova, V.~D.~Samoylenko, A.~Sandacz, S.~Sarkar, I.~A.~Savin, G.~Sbrizzai, H.~Schmieden, A.~Selyunin, L.~Sinha, D.~Sp\"ulbeck, A.~Srnka, M.~Stolarski, M.~Sulc, H.~Suzuki, S.~Tessaro, F.~Tessarotto, A.~Thiel, F.~Tosello, A.~Townsend, T.~Triloki, V.~Tskhay, B.~Valinoti, B.~M.~Veit, J.F.C.A.~Veloso, B.~Ventura, A.~Vidon, A.~Vijayakumar, M.~Virius, M.~Wagner, S.~Wallner, K.~Zaremba, M.~Zavertyaev, M.~Zemko, E.~Zemlyanichkina, M.~Ziembicki 



